On the Solution of the Nonsymmetric T-Riccati Equation

The nonsymmetric T-Riccati equation is a quadratic matrix equation where the linear part corresponds to the so-called T-Sylvester or T-Lyapunov operator that has previously been studied in the literature. It has applications in macroeconomics and policy dynamics. So far, it presents an unexplored problem in numerical analysis, and both, theoretical results and computational methods, are lacking in the literature. In this paper we provide some sufficient conditions for the existence and uniqueness of a nonnegative minimal solution and its efficient computation is deeply analyzed. Both the small-scale and the large-scale setting are addressed and Newton-Kleinman-like methods are derived. The convergence of these procedures to the minimal solution is proved and several numerical results illustrate the computational efficiency of the proposed methods.

==> data1.dat <==
  0 1.00000e+00 1.00000e+00
  1 9.02515e+02 4.85682e-01
  2 2.25504e+02 1.31479e-01
  3 5.61579e+01 2.25628e-02
  4 1.38257e+01 2.00082e-03
  5 3.25251e+00 4.10152e-05
  6 6.42088e-01 3.09818e-08
  7 6.84003e-02 2.05700e-12
  8 1.26221e-03 2.33275e-14
  9 4.77082e-07           0 
 10 8.62474e-14           0



==> data2.dat <==
            0   1.0000e+00
   1.0000e+00   1.3143e+00
   2.0000e+00   3.1387e-01
   3.0000e+00   2.9485e-02
   4.0000e+00   1.3088e-03
   5.0000e+00   7.9107e-05
   6.0000e+00   2.6841e-05
   7.0000e+00   1.1573e-05
   8.0000e+00   1.1574e-05


==> data3.dat <==
   1.0000e+00   3.3825e-01   1.0060e-08
   2.0000e+00   7.7823e-02   1.0060e-08
   3.0000e+00   2.3974e-02   1.0060e-08
   4.0000e+00   7.1313e-03   1.0060e-08
   5.0000e+00   2.8060e-03   1.0060e-08
   6.0000e+00   1.0146e-03   1.0060e-08
   7.0000e+00   3.6122e-04   1.0060e-08
   8.0000e+00   1.3607e-04   1.0060e-08
   9.0000e+00   5.0167e-05   1.0060e-08
   1.0000e+01   1.6930e-05   1.0060e-08
   1.1000e+01   5.7826e-06   1.0060e-08
   1.2000e+01   2.0264e-06   1.0060e-08
   1.3000e+01   1.1103e-06   1.0060e-08
   1.4000e+01   3.1264e-07   1.0060e-08
   1.5000e+01   1.6562e-07   1.0060e-08
   1.6000e+01   1.2615e-07   1.0060e-08
   1.7000e+01   2.6955e-07   1.0060e-08
   1.8000e+01   7.5533e-08   1.0060e-08
   1.9000e+01   8.9667e-08   1.0060e-08
   2.0000e+01   4.4174e-06   1.0060e-08
   2.1000e+01   1.0907e-07   1.0060e-08
   2.2000e+01   3.5172e-08   1.0060e-08
   2.3000e+01   1.1162e-08   1.0060e-08
   2.4000e+01   2.9746e-08   1.0060e-08
   2.5000e+01   1.9078e-06   1.0060e-08
   2.6000e+01   2.3212e-06   1.0060e-08
   2.7000e+01   2.8219e-06   1.0060e-08
   2.8000e+01   1.0683e-03   1.0060e-08
   2.9000e+01   1.7510e-04   1.0060e-08
   3.0000e+01   3.9910e-03   1.0060e-08
   3.1000e+01   6.4843e-02   1.0060e-08
   3.2000e+01   6.3142e-02   1.0060e-08
   3.3000e+01   3.4875e-01   1.0060e-08
   3.4000e+01   1.5016e+01   1.0060e-08
   3.5000e+01   3.2914e+03   1.0060e-08

